The stability of dense cores near the Serpens South protocluster

Most stars form in clusters and groups rather than in isolation. We present $\lesssim 5^{\prime\prime}$ angular resolution ($\sim 2000$ au, or 0.01 pc) Very Large Array NH$_3$ (1,1), (2,2), and (3,3) and 1.3 cm continuum emission observations of the dense gas within the Serpens South protocluster and extended filaments to the north and south. We identify 94 dense cores using a dendrogram analysis of the NH$_3$ (1,1) integrated intensity. Gas temperatures $T_K$ and non-thermal linewidths $\sigma_\mathrm{NT}$ both increase towards the centre of the young stellar cluster, in the dense gas generally and in the cores specifically. We find that most cores (54\%) are super-virial, with gravitationally bound cores located primarily in the filaments. Cores in the protocluster have higher virial parameters by a factor $\sim 1.7$, driven primarily by the increased core $\sigma_\mathrm{NT}$ values. These cores cannot collapse to form stars unless they accrete additional mass or their core internal motions are reduced. The southern filament shows a significant velocity gradient previously interpreted as mass flow toward the cluster. We find more complex kinematics in the northern filament. We find a strong correlation between $\sigma_\mathrm{NT}$ and $T_K$, and argue that the enhanced temperatures and non-thermal motions are due to mechanical heating and interaction between the protocluster-driven outflows and the dense gas. Filament-led accretion may also contribute to the increased $\sigma_\mathrm{NT}$ values. Assuming a constant fraction of core mass ends up in the young stars, future star formation in the Serpens South protocluster will shift to higher masses by a factor $\sim 2$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
